ARise: an Augmented Reality Mobile Application to Improve Cultural Heritage Resilience

The preservation of cultural heritage faces increasing threats from climate change effects and environmental hazards, demanding innovative solutions that can promote awareness and resilience. This paper presents ARise, an Augmented Reality mobile application designed to enhance public engagement with cultural sites while raising awareness about the local impacts of climate change. Based on a user-centered co-creative methodology involving stakeholders from five European regions, ARise integrates multiple data sourcess - a Crowdsourcing Chatbot, a Social Media Data Analysis tool, and an AI-based Artwork Generation module - to deliver immersive and emotionally engaging experiences. Although formal user testing is forthcoming, this prototype demonstrates the potential of AR to support education, cultural sustainability, and climate adaptation.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


